Contextual Dueling Bandits

We consider the problem of learning to choose actions using contextual information when provided with limited feedback in the form of relative pairwise comparisons. We study this problem in the dueling-bandits framework of Yue et al. (2009), which we extend to incorporate context. Roughly, the learner's goal is to find the best policy, or way of behaving, in some space of policies, although "best" is not always so clearly defined. Here, we propose a new and natural solution concept, rooted in game theory, called a von Neumann winner, a randomized policy that beats or ties every other policy. We show that this notion overcomes important limitations of existing solutions, particularly the Condorcet winner which has typically been used in the past, but which requires strong and often unrealistic assumptions. We then present three efficient algorithms for online learning in our setting, and for approximating a von Neumann winner from batch-like data. The first of these algorithms achieves particularly low regret, even when data is adversarial, although its time and space requirements are linear in the size of the policy space. The other two algorithms require time and space only logarithmic in the size of the policy space when provided access to an oracle for solving classification problems on the space.

==> rebuttal.txt <==
Many thanks for the careful reading and helpful comments!

We are glad our solution concept, von Neumann winner (VNW), was appreciated. We make two further key contributions:

- Computing VNW requires solving a zero-sum game over an extremely large matrix (since #policies is gigantic). In the batch setting we reduce the problem dimension to tractable size by carefully combining large deviation bounds and an empirical reformulation of the problem. The linear optimization is now over the convex hull of a gigantic number of vertices, but is nevertheless amenable to FPL techniques.

- We improve further over FPL by a novel variant of Online Projected Gradient Ascent in which projections can only be approximated, and the feasible set is only available via oracle access.  This variant may be of independent interest.

Review1:

While our batch algorithms have suboptimal regret, they are valuable for several reasons:

- Good running times ("Sparring EXP4", the only alternative with better regret, is impractically slow).

- In our experience, batch algorithms usually are much easier to deploy in industrial applications, because of delayed feedback and/or infrastructure limitations.

- Their regret is optimal in T among batched algorithms. (See, e.g., (Babaioff et al., Dynamic pricing with limited supply, EC'12).)

Improving regret/runtime tradeoff is an interesting open question that we pose to the COLT community.

Review3:

Thanks for the detailed comments!  We'll incorporate all of them.  Specific replies:

(1) By Hoeffding inequality,
    Pr[ Eq. 6 fails for given pair of policies ]
        <= delta' = 2 exp(-2*m*eps'^2 / L^2).
There are |Pi|^2 pairs, so setting delta' = delta/|Pi|^2, by Union Bound
    Pr[ Eq. 6 fails some pair] <= delta.
Solving for eps' in terms of delta,
  eps' = L sqrt[ log(2|Pi|^2/delta) / 2m ]

(2) Per-round regret is <=1 in the first m rounds, and <=eps' in the remaining T-m rounds, where eps' is given immediately following Eq. 6.  Optimizing, we obtain the claimed regret with
    m = O((LT)^(2/3) ln(|Pi|/delta)^(1/3)).

(3) Practically, supervised learning "works" for many natural policy classes (i.e., with good heuristics) even though the problem may be NP-hard. Therefore, a common approach in contextual bandits is to encapsulate supervised learning via an oracle like ours.  We express running time in terms of #oracle calls; we make no formal claims on the complexity of the oracle itself.

(4) The objective at the bottom of Page 9 is linear in w, so we could optimize over the vertices of the polytope C, which coincide with the policy-vectors v_pi. In turn, the objective in Eq. 8 equals c*v_pi, so the two optimizations are equivalent.

(5-7) Indeed, we should state theorems with "holistic" regret bounds!  Briefly:

- In Section 6, we find eps-approximate VNW with 
    m=O(L^2 ln(|Pi|/delta)/eps^2)
samples.

- Sparring FPL requires O((Lm)^2/eps^2) time and O(m L^2/eps^2) oracle calls (ignoring
delta). 

- The algorithm in Section 8 needs O(m L^4/eps^4) time and O(L^4/eps^4) oracle calls.

- Both algorithms use O(m) space and achieve identical regret (see para -1 on Page 8).

